State-space solution to a minimum-entropy $\mathcal{H}_\infty$-optimal control problem with a nested information constraint

State-space formulas are derived for the minimum-entropy $\mathcal{H}_\infty$ controller when the plant and controller are constrained to be block-lower-triangular. Such a controller exists if and only if: the corresponding unstructured problem has a solution, a certain pair of coupled algebraic Riccati equations admits a mutually stabilizing fixed point, and a pair of spectral radius conditions is met. The controller's observer-based structure is also discussed, and a simple numerical approach for solving the coupled Riccati equations is presented.

==> N20.txt <==
1 1.733e-003 3.633e-003 1.168e-003 9.165e-003 4.032e-003 3.535e-003 8.872e-003 1.310e-003 1.535e-003 2.795e-003 3.779e-003 4.184e-003 9.457e-004 2.777e-003 2.783e-003 2.467e-003 8.956e-003 8.489e-003 2.124e-003 4.163e-003 1.820e-003 6.207e-003 1.067e-002 1.245e-002 4.935e-003 7.208e-003 5.040e-003 3.779e-003 2.007e-002 3.288e-002 1.260e-002 2.296e-003 2.871e-003 1.636e-003 5.297e-003 1.410e-003 4.647e-003 3.815e-003 1.895e-003 1.262e-002 6.100e-003 1.364e-002 3.551e-003 6.138e-003 1.277e-003 2.969e-003 5.336e-004 4.512e-004 8.511e-004 1.078e-003 3.888e-003 1.696e-003 9.678e-004 1.269e-003 7.694e-004 1.292e-003 2.269e-003 1.885e-003 2.193e-003 7.447e-003 6.646e-003 2.463e-003 1.498e-003 1.340e-003 1.410e-003 1.693e-003 7.454e-003 4.007e-003 2.357e-002 1.852e-003 2.635e-003 6.355e-004 9.105e-003 9.052e-003 3.385e-003 4.227e-003 3.516e-003 2.018e-003 9.073e-003 7.386e-003 5.211e-002 3.547e-003 8.447e-004 7.330e-004 3.021e-003 5.411e-003 1.507e-002 2.169e-003 6.983e-003 7.235e-004 4.198e-004 8.051e-003 1.069e-002 7.652e-003 1.325e-004 1.035e-002 6.211e-003 1.713e-002 5.424e-003 7.410e-004
2 1.293e-005 3.645e-005 1.201e-005 4.394e-004 2.671e-005 1.190e-004 7.795e-005 1.874e-005 9.073e-007 3.562e-005 2.638e-005 5.622e-006 1.568e-005 3.875e-005 9.206e-006 2.500e-005 7.689e-005 6.945e-005 1.287e-005 2.912e-005 2.478e-005 4.531e-005 1.375e-004 3.494e-004 3.350e-005 6.965e-005 7.638e-005 3.577e-005 1.095e-003 1.070e-003 1.245e-004 1.216e-004 1.068e-004 2.663e-005 1.338e-004 1.228e-006 1.297e-004 1.007e-004 2.786e-005 4.377e-005 1.010e-004 1.065e-004 6.876e-005 2.030e-004 3.144e-005 5.235e-006 1.422e-006 3.911e-006 1.038e-005 2.803e-006 5.257e-005 9.081e-006 3.386e-006 9.837e-006 1.070e-005 2.831e-005 8.928e-005 2.335e-005 1.513e-005 3.455e-005 7.748e-005 5.643e-005 9.874e-006 9.981e-006 1.037e-005 1.398e-005 6.004e-005 2.585e-005 3.779e-004 1.348e-005 8.017e-006 1.533e-005 1.439e-004 1.053e-004 3.840e-005 1.025e-004 1.728e-004 5.313e-005 1.850e-004 2.312e-005 8.068e-004 3.246e-005 4.399e-006 7.886e-006 3.622e-005 2.746e-005 2.503e-004 1.827e-005 8.831e-005 4.882e-006 2.576e-006 2.571e-004 1.952e-004 4.207e-005 7.575e-007 1.128e-004 1.239e-004 2.495e-004 1.555e-004 2.499e-006
3 5.108e-007 9.171e-007 2.741e-007 2.392e-005 3.268e-007 5.516e-006 8.928e-007 4.325e-007 4.242e-009 7.398e-007 3.130e-007 1.514e-008 3.526e-007 8.370e-007 1.542e-007 7.532e-007 1.394e-006 1.237e-006 1.948e-007 5.652e-007 5.243e-007 5.217e-007 1.937e-006 1.767e-005 4.455e-007 1.560e-006 3.094e-006 5.980e-007 6.910e-005 4.516e-005 2.471e-006 9.070e-006 4.787e-006 7.640e-007 3.784e-006 1.037e-008 5.047e-006 4.374e-006 8.437e-007 5.489e-007 2.385e-006 3.607e-006 2.132e-006 9.864e-006 9.840e-007 2.658e-008 5.023e-009 7.351e-008 2.822e-007 3.790e-008 1.728e-006 1.030e-007 5.190e-008 1.535e-007 2.575e-007 8.620e-007 4.845e-006 4.073e-007 3.227e-007 3.119e-007 1.494e-006 2.412e-006 1.242e-007 1.236e-007 1.768e-007 2.437e-007 8.060e-007 4.134e-007 1.348e-005 2.850e-007 1.043e-007 8.528e-007 3.913e-006 2.080e-006 9.704e-007 3.723e-006 8.847e-006 3.175e-006 4.831e-006 2.038e-007 2.239e-005 7.961e-007 3.318e-008 1.615e-007 1.491e-006 4.232e-007 8.292e-006 2.994e-007 1.528e-006 5.795e-008 2.507e-008 1.064e-005 7.500e-006 4.123e-007 1.656e-008 3.694e-006 8.015e-006 5.058e-006 5.633e-006 8.150e-008
4 2.402e-008 2.465e-008 6.647e-009 1.307e-006 5.963e-009 2.610e-007 1.070e-008 1.014e-008 2.463e-011 1.721e-008 4.519e-009 7.341e-011 8.045e-009 1.875e-008 3.257e-009 2.900e-008 2.659e-008 2.376e-008 3.430e-009 1.916e-008 1.264e-008 6.113e-009 2.770e-008 9.754e-007 6.868e-009 4.603e-008 1.522e-007 1.144e-008 4.367e-006 1.928e-006 5.159e-008 6.724e-007 2.160e-007 2.668e-008 1.092e-007 9.709e-011 2.045e-007 2.013e-007 2.837e-008 9.849e-009 5.741e-008 1.327e-007 7.100e-008 5.122e-007 3.099e-008 2.076e-010 2.448e-011 1.485e-009 9.451e-009 6.906e-010 6.240e-008 1.323e-009 1.096e-009 2.545e-009 6.188e-009 2.697e-008 3.039e-007 7.630e-009 7.540e-009 4.948e-009 3.554e-008 1.117e-007 1.783e-009 1.607e-009 3.409e-009 5.026e-009 1.271e-008 7.412e-009 5.887e-007 6.552e-009 1.946e-009 5.138e-008 1.485e-007 4.677e-008 3.302e-008 1.471e-007 4.524e-007 1.971e-007 1.323e-007 2.254e-009 6.641e-007 2.611e-008 2.665e-010 3.486e-009 7.031e-008 1.005e-008 3.297e-007 5.007e-009 2.750e-008 8.496e-010 2.691e-010 4.520e-007 3.999e-007 4.355e-009 3.938e-010 1.365e-007 5.274e-007 1.164e-007 2.058e-007 2.915e-009
5 1.179e-009 6.665e-010 1.686e-010 7.175e-008 1.305e-010 1.239e-008 1.312e-010 2.386e-010 1.802e-013 4.157e-010 7.211e-011 4.859e-013 1.837e-010 4.276e-010 7.565e-011 1.178e-009 5.106e-010 4.681e-010 6.542e-011 8.128e-010 3.330e-010 7.184e-011 3.981e-010 5.445e-008 1.217e-010 1.556e-009 7.796e-009 2.313e-010 2.761e-007 8.263e-008 1.085e-009 4.992e-008 9.788e-009 1.001e-009 3.168e-009 9.367e-013 8.387e-009 9.501e-009 1.005e-009 1.947e-010 1.393e-009 4.958e-009 2.413e-009 2.707e-008 9.785e-010 1.815e-012 2.670e-013 3.152e-011 3.298e-010 1.318e-011 2.299e-009 1.831e-011 2.504e-011 4.568e-011 1.489e-010 8.490e-010 2.173e-008 1.475e-010 2.006e-010 1.307e-010 8.883e-010 5.242e-009 2.918e-011 2.112e-011 6.948e-011 1.085e-010 2.252e-010 1.376e-010 2.765e-008 1.525e-010 3.709e-011 3.121e-009 6.337e-009 1.144e-009 1.360e-009 5.897e-009 2.312e-008 1.229e-008 3.682e-009 2.791e-011 2.066e-008 9.456e-010 2.279e-012 7.641e-011 3.306e-009 2.815e-010 1.473e-008 8.400e-011 5.237e-010 1.460e-011 3.071e-012 1.946e-008 2.367e-008 4.924e-011 9.621e-012 5.196e-009 3.487e-008 2.911e-009 7.525e-009 9.899e-011
6 5.892e-011 1.803e-011 4.428e-012 3.952e-009 2.985e-012 5.889e-010 1.632e-012 5.620e-012 1.699e-015 1.017e-011 1.235e-012 3.683e-015 4.196e-012 9.869e-012 1.829e-012 4.833e-011 9.814e-012 9.425e-012 1.295e-012 3.730e-011 9.246e-012 8.439e-013 5.733e-012 3.047e-009 2.411e-012 5.532e-011 4.037e-010 4.793e-012 1.747e-008 3.545e-009 2.286e-011 3.717e-009 4.455e-010 3.842e-011 9.210e-011 9.561e-015 3.457e-010 4.568e-010 3.681e-011 3.929e-012 3.390e-011 1.863e-010 8.272e-011 1.438e-009 3.095e-011 1.708e-014 3.338e-015 6.933e-013 1.161e-011 2.543e-013 8.531e-011 2.707e-013 5.812e-013 8.797e-013 3.600e-012 2.678e-011 1.688e-009 2.917e-012 6.582e-012 3.597e-012 2.239e-011 2.467e-010 5.499e-013 2.784e-013 1.483e-012 2.380e-012 4.289e-012 2.587e-012 1.340e-009 3.557e-012 7.074e-013 1.898e-010 2.794e-010 2.976e-011 6.150e-011 2.368e-010 1.182e-009 7.667e-010 1.031e-010 3.794e-013 6.712e-010 3.563e-011 2.055e-014 1.684e-012 1.551e-010 8.281e-012 7.010e-010 1.410e-012 1.096e-011 2.810e-013 3.671e-014 8.453e-010 1.443e-009 5.951e-013 2.405e-013 1.996e-010 2.310e-009 7.635e-011 2.752e-010 3.300e-012
7 2.970e-012 4.879e-013 1.193e-013 2.184e-010 6.914e-014 2.798e-011 2.048e-014 1.322e-013 5.879e-016 2.493e-013 2.277e-014 1.135e-015 9.593e-014 2.295e-013 4.497e-014 1.985e-012 1.898e-013 1.951e-013 2.589e-014 1.758e-012 2.644e-013 9.824e-015 8.262e-014 1.705e-010 5.105e-014 2.003e-012 2.097e-011 1.001e-013 1.105e-009 1.521e-010 4.822e-013 2.777e-010 2.038e-011 1.487e-012 2.679e-012 1.917e-015 1.428e-011 2.233e-011 1.382e-012 8.013e-014 8.263e-013 7.017e-012 2.847e-012 7.657e-011 9.795e-013 3.202e-015 5.103e-016 1.572e-014 4.091e-013 5.178e-015 3.174e-012 4.367e-015 1.362e-014 1.766e-014 8.757e-014 8.453e-013 1.366e-010 5.989e-014 2.666e-013 9.616e-014 5.645e-013 1.161e-011 1.155e-014 3.743e-015 3.297e-014 5.252e-014 8.460e-014 4.933e-014 6.595e-011 8.305e-014 1.365e-014 1.154e-011 1.243e-011 8.089e-013 2.886e-012 9.511e-012 6.041e-011 4.783e-011 2.896e-012 6.159e-015 2.268e-011 1.365e-012 3.959e-016 3.748e-014 7.279e-012 2.472e-013 3.431e-011 2.402e-014 2.621e-013 5.925e-015 6.369e-016 3.695e-011 8.875e-011 1.119e-014 6.322e-015 7.697e-012 1.531e-010 2.059e-012 1.006e-011 1.093e-013
8 1.504e-013 1.322e-014 3.415e-015 1.210e-011 2.518e-015 1.329e-012 1.736e-015 3.252e-015 7.371e-016 5.857e-015 1.679e-015 9.232e-016 2.336e-015 5.305e-015 1.263e-015 8.146e-014 7.297e-015 4.401e-015 7.144e-016 8.373e-014 7.955e-015 1.668e-015 5.875e-015 9.546e-012 1.760e-015 7.343e-014 1.091e-012 2.427e-015 6.988e-011 6.523e-012 1.089e-014 2.080e-011 9.361e-013 5.770e-014 7.861e-014 1.769e-015 5.907e-013 1.107e-012 5.269e-014 3.369e-015 2.072e-014 2.631e-013 9.821e-014 4.079e-012 3.149e-014 4.990e-015 4.848e-016 9.908e-016 1.457e-014 8.120e-016 1.181e-013 6.120e-016 6.439e-016 9.195e-016 2.423e-015 2.669e-014 1.125e-011 1.537e-015 1.219e-014 3.173e-015 1.511e-014 5.464e-013 5.809e-016 5.842e-016 2.342e-015 2.690e-015 2.650e-015 1.134e-015 3.274e-012 2.199e-015 1.242e-015 7.016e-013 5.544e-013 2.357e-014 1.375e-013 3.816e-013 3.088e-012 2.984e-012 8.154e-014 2.063e-015 7.917e-013 5.253e-014 3.546e-016 1.487e-015 3.417e-013 7.387e-015 1.700e-012 2.091e-015 6.952e-015 7.499e-016 4.918e-016 1.623e-012 5.474e-012 3.920e-015 1.634e-015 2.974e-013 1.015e-011 5.757e-014 3.679e-013 3.919e-015
9 7.716e-015 6.124e-016 7.186e-016 6.719e-013 1.747e-015 6.301e-014 1.410e-015 1.398e-015 8.765e-016 7.049e-016 1.376e-015 1.120e-015 5.215e-016 5.895e-016 5.289e-016 3.409e-015 5.189e-015 1.584e-015 5.069e-016 4.057e-015 6.364e-016 8.013e-016 3.391e-015 5.346e-013 1.265e-015 3.589e-015 5.675e-014 8.042e-016 4.420e-012 2.793e-013 3.230e-015 1.562e-012 4.349e-014 2.377e-015 2.959e-015 2.207e-015 2.445e-014 5.900e-014 2.051e-015 3.509e-015 1.452e-015 9.032e-015 3.609e-015 2.175e-013 2.036e-015 4.314e-015 4.988e-016 8.016e-016 7.600e-016 9.141e-016 4.380e-015 7.498e-016 4.693e-016 7.058e-016 6.388e-016 1.317e-015 9.333e-013 6.001e-016 8.521e-016 1.814e-015 1.327e-015 2.575e-014 9.036e-016 6.119e-016 2.049e-015 2.341e-015 1.968e-015 5.122e-016 1.652e-013 9.656e-016 1.316e-015 4.254e-014 2.484e-014 5.530e-015 6.661e-015 1.545e-014 1.579e-013 1.867e-013 3.387e-015 2.449e-015 2.990e-014 2.164e-015 3.704e-016 1.076e-015 1.605e-014 8.597e-016 8.415e-014 2.297e-015 1.732e-015 6.856e-016 5.065e-016 7.156e-014 3.382e-013 2.492e-015 1.423e-015 1.296e-014 6.722e-013 1.397e-014 1.355e-014 1.173e-015
10 1.242e-015 5.179e-016 7.967e-016 3.688e-014 1.903e-015 3.030e-015 1.669e-015 1.431e-015 6.113e-016 7.175e-016 1.660e-015 8.185e-016 5.523e-016 5.754e-016 7.959e-016 5.661e-016 3.620e-015 1.718e-015 5.921e-016 1.093e-015 7.174e-016 1.036e-015 3.144e-015 2.914e-014 1.017e-015 2.976e-015 2.989e-015 8.249e-016 2.764e-013 1.254e-014 3.216e-015 1.179e-013 2.818e-015 4.116e-016 6.794e-016 1.795e-015 1.275e-015 5.792e-015 1.133e-015 3.225e-015 1.233e-015 2.178e-015 1.119e-015 1.215e-014 1.937e-015 2.620e-015 4.609e-016 1.060e-015 7.132e-016 1.011e-015 1.699e-015 8.927e-016 4.426e-016 7.615e-016 6.107e-016 8.128e-016 7.766e-014 5.769e-016 6.076e-016 2.143e-015 1.575e-015 1.442e-015 7.415e-016 5.578e-016 1.704e-015 1.916e-015 2.253e-015 7.624e-016 1.018e-014 9.655e-016 8.759e-016 3.015e-015 2.271e-015 6.246e-015 8.213e-016 1.387e-015 8.185e-015 1.199e-014 1.421e-015 2.223e-015 1.352e-014 8.557e-016 3.549e-016 1.149e-015 9.961e-016 6.797e-016 4.359e-015 1.462e-015 1.764e-015 6.869e-016 4.930e-016 4.042e-015 2.105e-014 3.161e-015 1.549e-015 5.229e-015 4.469e-014 5.699e-015 6.832e-016 1.104e-015
11 1.761e-015 5.243e-016 5.431e-016 1.727e-015 2.065e-015 5.437e-016 1.664e-015 1.010e-015 6.323e-016 5.417e-016 1.462e-015 7.744e-016 5.402e-016 7.549e-016 8.488e-016 5.314e-016 7.161e-015 1.633e-015 4.744e-016 1.040e-015 6.047e-016 1.002e-015 3.275e-015 2.096e-015 1.412e-015 3.115e-015 8.634e-016 7.738e-016 1.660e-014 2.708e-015 3.136e-015 9.097e-015 2.711e-015 4.631e-016 9.956e-016 1.513e-015 6.292e-016 5.247e-015 1.006e-015 2.976e-015 1.699e-015 2.826e-015 8.931e-016 1.890e-015 1.949e-015 2.342e-015 4.126e-016 9.313e-016 6.090e-016 1.104e-015 1.845e-015 7.927e-016 4.483e-016 8.470e-016 6.804e-016 1.174e-015 6.468e-015 5.444e-016 6.679e-016 1.784e-015 1.855e-015 6.700e-016 7.065e-016 5.884e-016 1.932e-015 2.107e-015 1.846e-015 5.609e-016 5.463e-015 1.037e-015 1.066e-015 1.435e-015 2.648e-015 5.970e-015 9.267e-016 1.254e-015 8.111e-016 2.268e-015 1.098e-015 1.667e-015 1.635e-014 6.602e-016 3.864e-016 1.040e-015 3.934e-016 9.353e-016 1.904e-015 1.119e-015 1.753e-015 6.557e-016 4.931e-016 2.147e-015 1.647e-015 4.509e-015 1.269e-015 4.476e-015 5.439e-015 6.188e-015 6.755e-016 1.192e-015
12 1.346e-015 4.196e-016 9.545e-016 7.753e-016 2.048e-015 4.302e-016 1.618e-015 1.145e-015 5.375e-016 6.352e-016 1.520e-015 9.639e-016 4.881e-016 5.824e-016 7.973e-016 5.031e-016 6.645e-015 1.694e-015 5.646e-016 1.135e-015 6.581e-016 1.308e-015 3.918e-015 2.306e-015 1.585e-015 4.045e-015 6.896e-016 7.509e-016 2.292e-015 4.622e-015 1.952e-015 1.108e-015 2.761e-015 4.527e-016 7.625e-016 1.830e-015 7.571e-016 1.421e-014 9.405e-016 3.566e-015 1.271e-015 2.136e-015 1.585e-015 1.737e-015 2.131e-015 2.658e-015 3.660e-016 8.211e-016 5.961e-016 9.891e-016 1.528e-015 5.454e-016 4.963e-016 7.664e-016 8.412e-016 8.335e-016 7.520e-016 6.272e-016 4.696e-016 2.212e-015 2.543e-015 6.241e-016 5.888e-016 5.149e-016 2.615e-015 2.111e-015 2.600e-015 7.251e-016 5.817e-015 9.594e-016 1.111e-015 1.508e-015 2.431e-015 4.519e-015 7.150e-016 1.349e-015 7.755e-016 2.470e-015 1.158e-015 1.930e-015 1.528e-014 7.154e-016 3.787e-016 1.288e-015 4.309e-016 6.618e-016 1.473e-015 2.544e-015 1.947e-015 6.810e-016 4.538e-016 3.415e-015 6.943e-016 4.297e-015 1.312e-015 4.035e-015 4.599e-015 7.598e-015 5.155e-016 1.150e-015
13 1.891e-015 5.033e-016 5.466e-016 8.382e-016 2.048e-015 6.353e-016 1.686e-015 1.358e-015 7.698e-016 6.264e-016 1.508e-015 1.035e-015 5.378e-016 6.680e-016 6.861e-016 6.209e-016 7.469e-015 1.388e-015 5.220e-016 1.011e-015 5.284e-016 9.835e-016 5.179e-015 2.098e-015 1.295e-015 3.955e-015 8.716e-016 6.525e-016 2.741e-015 2.352e-015 4.294e-015 6.998e-016 2.373e-015 4.675e-016 1.359e-015 1.876e-015 7.648e-016 6.839e-015 1.087e-015 4.109e-015 1.378e-015 2.692e-015 1.088e-015 1.922e-015 1.935e-015 3.349e-015 3.766e-016 1.124e-015 5.154e-016 8.211e-016 1.356e-015 7.770e-016 4.488e-016 5.773e-016 6.297e-016 8.558e-016 6.261e-016 5.574e-016 9.372e-016 2.544e-015 2.514e-015 6.169e-016 8.519e-016 6.082e-016 2.157e-015 2.204e-015 1.987e-015 6.252e-016 6.056e-015 9.306e-016 1.341e-015 1.482e-015 2.178e-015 2.928e-015 9.884e-016 9.708e-016 6.095e-016 2.030e-015 1.144e-015 1.669e-015 1.671e-014 7.228e-016 3.296e-016 1.229e-015 5.876e-016 1.052e-015 1.335e-015 2.313e-015 1.817e-015 7.146e-016 4.518e-016 2.750e-015 6.295e-016 5.168e-015 1.543e-015 4.043e-015 5.529e-015 6.259e-015 5.063e-016 1.061e-015
14 1.269e-015 4.930e-016 4.196e-016 7.064e-016 1.910e-015 5.666e-016 1.689e-015 9.534e-016 6.452e-016 9.958e-016 1.612e-015 1.390e-015 5.288e-016 6.376e-016 7.072e-016 5.492e-016 4.027e-015 1.990e-015 4.570e-016 1.075e-015 6.558e-016 1.269e-015 3.210e-015 1.739e-015 1.090e-015 4.115e-015 6.877e-016 8.971e-016 2.446e-015 2.908e-015 3.528e-015 7.430e-016 2.291e-015 4.658e-016 8.521e-016 1.717e-015 9.012e-016 6.222e-015 1.037e-015 3.592e-015 1.493e-015 2.210e-015 1.059e-015 1.641e-015 1.853e-015 3.750e-015 4.908e-016 8.399e-016 8.889e-016 9.989e-016 1.725e-015 6.091e-016 4.424e-016 6.483e-016 7.511e-016 1.109e-015 6.292e-016 6.058e-016 6.146e-016 1.962e-015 2.930e-015 6.347e-016 6.948e-016 8.100e-016 2.139e-015 2.129e-015 2.977e-015 7.633e-016 4.961e-015 1.168e-015 1.283e-015 1.321e-015 1.878e-015 3.199e-015 6.739e-016 1.220e-015 7.306e-016 2.275e-015 2.083e-015 2.120e-015 1.421e-014 8.555e-016 3.824e-016 1.165e-015 4.467e-016 5.620e-016 1.733e-015 1.039e-015 1.608e-015 8.508e-016 4.771e-016 2.500e-015 6.378e-016 4.210e-015 1.418e-015 3.437e-015 4.238e-015 1.002e-014 5.397e-016 1.274e-015
15 1.673e-015 5.198e-016 6.123e-016 6.836e-016 2.100e-015 6.208e-016 1.643e-015 9.681e-016 8.169e-016 9.562e-016 1.402e-015 1.068e-015 4.361e-016 7.020e-016 7.618e-016 5.767e-016 5.623e-015 1.225e-015 5.579e-016 9.474e-016 6.388e-016 9.019e-016 2.993e-015 2.270e-015 1.204e-015 3.170e-015 8.029e-016 7.505e-016 3.325e-015 3.742e-015 1.079e-014 7.157e-016 2.352e-015 4.360e-016 1.662e-015 1.573e-015 6.483e-016 7.253e-015 1.063e-015 2.217e-015 1.394e-015 2.724e-015 1.167e-015 1.860e-015 2.036e-015 3.693e-015 6.215e-016 9.768e-016 7.016e-016 8.351e-016 1.936e-015 6.959e-016 4.852e-016 8.105e-016 6.538e-016 8.504e-016 5.679e-016 6.622e-016 6.946e-016 1.891e-015 2.101e-015 6.349e-016 7.846e-016 6.265e-016 1.554e-015 1.957e-015 1.980e-015 6.938e-016 9.636e-015 6.382e-016 1.239e-015 1.380e-015 2.807e-015 5.966e-015 8.681e-016 1.178e-015 6.965e-016 2.316e-015 1.103e-015 2.267e-015 1.584e-014 8.570e-016 4.253e-016 1.023e-015 3.975e-016 9.013e-016 1.551e-015 8.985e-016 1.602e-015 6.230e-016 6.334e-016 2.314e-015 6.865e-016 3.420e-015 1.667e-015 4.287e-015 5.062e-015 5.378e-015 6.051e-016 1.108e-015
16 1.579e-015 5.062e-016 8.989e-016 8.074e-016 1.938e-015 4.681e-016 1.504e-015 1.254e-015 6.598e-016 6.222e-016 1.413e-015 1.263e-015 5.077e-016 6.843e-016 7.685e-016 5.432e-016 6.569e-015 1.476e-015 5.408e-016 1.299e-015 6.038e-016 1.511e-015 2.698e-015 1.898e-015 1.143e-015 3.327e-015 8.890e-016 6.290e-016 7.565e-015 2.853e-015 4.340e-015 7.876e-016 1.591e-015 4.132e-016 1.257e-015 1.864e-015 9.104e-016 5.485e-015 1.092e-015 3.331e-015 1.351e-015 2.683e-015 9.775e-016 2.105e-015 1.793e-015 3.235e-015 5.500e-016 1.004e-015 6.025e-016 1.077e-015 1.364e-015 9.286e-016 4.957e-016 6.884e-016 7.313e-016 8.751e-016 5.439e-016 5.659e-016 5.456e-016 2.605e-015 1.289e-015 5.984e-016 1.001e-015 7.032e-016 1.665e-015 2.475e-015 2.266e-015 4.961e-016 9.424e-015 9.302e-016 1.230e-015 1.654e-015 2.564e-015 5.357e-015 6.007e-016 1.463e-015 6.536e-016 2.258e-015 1.400e-015 2.442e-015 1.207e-014 7.763e-016 4.349e-016 1.222e-015 5.280e-016 8.389e-016 1.446e-015 3.678e-015 2.002e-015 8.770e-016 4.650e-016 2.622e-015 6.979e-016 2.137e-015 1.247e-015 4.483e-015 4.547e-015 7.486e-015 4.870e-016 1.341e-015
17 1.497e-015 5.060e-016 6.892e-016 9.186e-016 2.057e-015 4.995e-016 1.568e-015 1.227e-015 7.609e-016 6.550e-016 1.328e-015 1.157e-015 5.254e-016 5.728e-016 7.729e-016 6.179e-016 7.758e-015 1.589e-015 4.684e-016 9.967e-016 6.113e-016 1.920e-015 4.030e-015 2.018e-015 1.260e-015 3.861e-015 8.390e-016 1.010e-015 8.132e-015 4.290e-015 5.259e-015 9.139e-016 1.951e-015 4.203e-016 1.360e-015 1.906e-015 9.427e-016 8.288e-015 1.208e-015 3.176e-015 1.218e-015 3.036e-015 1.365e-015 2.112e-015 1.982e-015 2.180e-015 3.951e-016 6.319e-016 5.581e-016 1.113e-015 1.578e-015 6.337e-016 4.839e-016 6.519e-016 6.510e-016 1.049e-015 6.741e-016 5.878e-016 7.138e-016 1.598e-015 1.759e-015 8.079e-016 7.016e-016 5.749e-016 1.849e-015 2.097e-015 2.726e-015 6.386e-016 5.723e-015 1.127e-015 1.057e-015 1.188e-015 1.904e-015 7.027e-015 8.610e-016 1.235e-015 8.138e-016 2.047e-015 1.039e-015 2.098e-015 1.073e-014 7.317e-016 3.541e-016 1.225e-015 5.197e-016 1.530e-015 1.975e-015 1.126e-015 1.626e-015 6.678e-016 5.550e-016 2.522e-015 8.211e-016 3.666e-015 1.351e-015 4.076e-015 5.475e-015 9.225e-015 5.775e-016 1.281e-015
18 1.621e-015 4.738e-016 7.039e-016 8.810e-016 1.940e-015 5.156e-016 1.689e-015 1.238e-015 7.167e-016 9.229e-016 1.538e-015 9.556e-016 4.804e-016 6.820e-016 6.313e-016 6.581e-016 4.844e-015 1.494e-015 6.003e-016 1.306e-015 6.742e-016 9.115e-016 2.423e-015 1.858e-015 1.143e-015 3.887e-015 1.167e-015 6.942e-016 1.010e-014 2.308e-015 3.971e-015 7.675e-016 2.230e-015 4.209e-016 9.704e-016 1.773e-015 8.163e-016 4.447e-015 9.649e-016 2.535e-015 1.427e-015 2.744e-015 1.387e-015 1.649e-015 2.253e-015 1.973e-015 5.236e-016 9.476e-016 6.583e-016 1.088e-015 1.840e-015 8.392e-016 4.594e-016 5.689e-016 6.366e-016 9.109e-016 6.221e-016 5.752e-016 5.957e-016 2.014e-015 2.437e-015 7.995e-016 7.549e-016 5.365e-016 2.621e-015 2.501e-015 2.055e-015 6.581e-016 1.215e-014 9.833e-016 1.254e-015 1.266e-015 2.748e-015 6.021e-015 7.242e-016 9.680e-016 6.688e-016 2.415e-015 1.188e-015 1.964e-015 1.125e-014 7.018e-016 3.248e-016 1.214e-015 5.476e-016 6.697e-016 1.717e-015 3.245e-015 1.434e-015 6.692e-016 5.410e-016 3.145e-015 8.817e-016 3.853e-015 1.526e-015 3.777e-015 4.907e-015 7.389e-015 5.601e-016 1.128e-015
19 1.385e-015 5.139e-016 5.071e-016 1.250e-015 2.005e-015 6.555e-016 1.520e-015 1.417e-015 6.514e-016 6.483e-016 1.231e-015 9.585e-016 5.482e-016 6.775e-016 6.893e-016 6.041e-016 3.452e-015 1.696e-015 6.007e-016 1.390e-015 7.642e-016 8.779e-016 3.214e-015 1.565e-015 1.170e-015 3.525e-015 8.417e-016 6.189e-016 6.026e-015 2.251e-015 3.283e-015 7.889e-016 1.867e-015 4.141e-016 1.082e-015 1.825e-015 8.632e-016 1.405e-014 1.230e-015 3.212e-015 1.273e-015 2.227e-015 1.037e-015 1.807e-015 2.262e-015 2.033e-015 4.210e-016 9.558e-016 7.067e-016 1.155e-015 1.360e-015 9.238e-016 4.895e-016 6.605e-016 6.771e-016 9.904e-016 5.870e-016 6.299e-016 6.644e-016 1.687e-015 3.345e-015 5.090e-016 6.273e-016 6.362e-016 1.837e-015 2.196e-015 2.311e-015 5.372e-016 7.504e-015 1.028e-015 1.212e-015 1.456e-015 2.309e-015 3.425e-015 7.523e-016 1.747e-015 6.728e-016 2.381e-015 1.281e-015 1.752e-015 1.496e-014 7.903e-016 3.571e-016 1.135e-015 4.903e-016 1.118e-015 1.707e-015 1.305e-015 1.755e-015 7.764e-016 4.302e-016 2.524e-015 6.829e-016 3.301e-015 1.360e-015 4.082e-015 5.322e-015 6.810e-015 5.863e-016 1.075e-015
20 1.774e-015 4.422e-016 7.667e-016 8.452e-016 1.921e-015 6.068e-016 1.549e-015 1.041e-015 6.034e-016 1.248e-015 1.514e-015 7.403e-016 5.108e-016 6.834e-016 6.834e-016 7.293e-016 3.604e-015 1.622e-015 4.932e-016 9.543e-016 6.679e-016 7.423e-016 2.849e-015 1.571e-015 1.387e-015 2.587e-015 7.171e-016 6.883e-016 4.619e-015 2.982e-015 3.385e-015 6.501e-016 1.948e-015 4.793e-016 7.905e-016 1.754e-015 8.630e-016 5.900e-015 1.104e-015 2.350e-015 1.022e-015 2.381e-015 1.045e-015 1.643e-015 1.973e-015 3.296e-015 5.675e-016 6.899e-016 6.671e-016 1.255e-015 1.470e-015 7.682e-016 4.463e-016 8.160e-016 7.278e-016 8.449e-016 5.757e-016 5.934e-016 5.566e-016 1.781e-015 1.380e-015 4.884e-016 8.553e-016 5.670e-016 1.452e-015 1.852e-015 2.530e-015 5.476e-016 5.736e-015 9.838e-016 1.184e-015 1.383e-015 2.250e-015 3.928e-015 6.569e-016 1.322e-015 9.787e-016 2.348e-015 1.018e-015 2.604e-015 1.599e-014 8.203e-016 3.889e-016 1.152e-015 4.504e-016 1.248e-015 1.178e-015 2.375e-015 1.625e-015 8.170e-016 4.783e-016 3.466e-015 7.930e-016 2.512e-015 1.335e-015 4.694e-015 4.465e-015 7.859e-015 5.837e-016 1.375e-015
21 1.592e-015 4.898e-016 8.293e-016 9.142e-016 2.171e-015 6.334e-016 1.820e-015 1.173e-015 8.316e-016 4.875e-016 1.214e-015 7.638e-016 4.957e-016 6.507e-016 6.232e-016 5.509e-016 5.845e-015 1.461e-015 5.147e-016 1.150e-015 6.617e-016 7.926e-016 2.739e-015 2.031e-015 1.097e-015 3.789e-015 7.448e-016 6.077e-016 8.110e-015 3.249e-015 6.203e-015 6.614e-016 2.467e-015 3.848e-016 9.640e-016 1.865e-015 9.050e-016 3.411e-015 9.997e-016 4.281e-015 1.523e-015 2.685e-015 1.088e-015 1.905e-015 1.870e-015 3.225e-015 4.174e-016 8.734e-016 6.681e-016 1.047e-015 1.629e-015 1.339e-015 5.302e-016 6.683e-016 7.402e-016 1.016e-015 5.354e-016 7.284e-016 6.483e-016 2.022e-015 2.647e-015 6.546e-016 7.304e-016 7.852e-016 2.045e-015 1.937e-015 2.590e-015 5.150e-016 6.022e-015 1.198e-015 1.314e-015 1.447e-015 2.432e-015 5.367e-015 6.544e-016 9.516e-016 7.050e-016 2.214e-015 1.245e-015 2.010e-015 1.226e-014 7.213e-016 3.313e-016 9.821e-016 4.885e-016 6.290e-016 1.634e-015 1.331e-015 2.030e-015 7.431e-016 3.883e-016 2.392e-015 5.596e-016 2.255e-015 1.620e-015 4.168e-015 4.570e-015 7.324e-015 6.166e-016 1.233e-015
22 1.554e-015 4.621e-016 5.752e-016 7.691e-016 1.826e-015 5.506e-016 1.395e-015 9.814e-016 6.705e-016 4.708e-016 1.260e-015 7.136e-016 4.147e-016 5.824e-016 8.070e-016 4.888e-016 4.520e-015 1.365e-015 4.908e-016 1.162e-015 5.203e-016 1.102e-015 2.517e-015 1.914e-015 1.137e-015 3.321e-015 5.217e-016 5.601e-016 4.739e-015 2.197e-015 2.646e-015 6.578e-016 1.968e-015 4.814e-016 8.022e-016 1.743e-015 6.710e-016 1.512e-014 7.581e-016 3.242e-015 1.110e-015 2.347e-015 1.171e-015 1.620e-015 1.788e-015 2.250e-015 4.287e-016 7.715e-016 6.015e-016 9.891e-016 1.420e-015 5.110e-016 4.321e-016 4.322e-016 6.422e-016 8.132e-016 5.305e-016 5.236e-016 4.740e-016 2.129e-015 1.955e-015 6.000e-016 7.458e-016 5.212e-016 1.750e-015 1.396e-015 1.959e-015 6.358e-016 6.548e-015 7.775e-016 1.079e-015 1.305e-015 1.919e-015 5.119e-015 7.791e-016 8.094e-016 5.961e-016 2.146e-015 9.633e-016 2.011e-015 1.057e-014 7.109e-016 3.211e-016 1.010e-015 5.478e-016 6.307e-016 1.404e-015 1.377e-015 1.871e-015 5.884e-016 3.691e-016 4.370e-015 6.572e-016 2.986e-015 1.344e-015 4.788e-015 6.221e-015 5.391e-015 4.569e-016 9.892e-016
23 1.168e-015 4.344e-016 4.967e-016 8.374e-016 1.707e-015 6.265e-016 1.156e-015 9.537e-016 6.671e-016 1.093e-015 1.404e-015 8.788e-016 4.497e-016 5.322e-016 6.536e-016 5.151e-016 5.418e-015 1.365e-015 4.506e-016 1.146e-015 5.790e-016 7.702e-016 3.089e-015 1.531e-015 1.157e-015 2.752e-015 6.468e-016 5.700e-016 5.190e-015 2.167e-015 2.396e-015 6.249e-016 1.924e-015 3.199e-016 1.031e-015 1.569e-015 7.266e-016 9.981e-015 8.114e-016 2.842e-015 1.173e-015 2.146e-015 1.050e-015 1.650e-015 1.837e-015 1.656e-015 4.762e-016 7.193e-016 7.233e-016 8.280e-016 1.145e-015 7.367e-016 3.801e-016 5.629e-016 7.504e-016 1.019e-015 5.185e-016 5.311e-016 5.353e-016 2.297e-015 1.371e-015 6.698e-016 6.331e-016 5.232e-016 1.985e-015 1.765e-015 2.310e-015 6.683e-016 6.538e-015 1.024e-015 1.160e-015 1.423e-015 2.081e-015 4.021e-015 7.265e-016 1.073e-015 6.201e-016 2.178e-015 1.572e-015 1.897e-015 1.279e-014 6.994e-016 2.951e-016 1.202e-015 3.434e-016 6.661e-016 1.224e-015 9.824e-016 1.480e-015 6.576e-016 3.367e-016 2.586e-015 4.938e-016 4.169e-015 1.601e-015 4.041e-015 4.386e-015 6.159e-015 4.235e-016 1.179e-015
24 1.292e-015 4.772e-016 7.845e-016 8.209e-016 1.797e-015 4.380e-016 1.317e-015 9.893e-016 4.752e-016 5.465e-016 1.483e-015 9.418e-016 4.037e-016 5.041e-016 8.210e-016 6.100e-016 5.378e-015 1.407e-015 5.170e-016 9.651e-016 5.510e-016 6.735e-016 2.332e-015 1.882e-015 9.495e-016 3.524e-015 6.225e-016 7.239e-016 4.071e-015 2.359e-015 3.007e-015 7.176e-016 1.737e-015 4.886e-016 1.169e-015 1.538e-015 5.846e-016 1.289e-014 1.033e-015 3.988e-015 8.779e-016 1.542e-015 1.060e-015 1.448e-015 1.875e-015 4.796e-015 4.073e-016 7.499e-016 8.886e-016 8.566e-016 1.362e-015 5.116e-016 4.458e-016 6.610e-016 5.670e-016 1.029e-015 5.209e-016 5.062e-016 5.005e-016 2.975e-015 7.917e-016 5.633e-016 5.328e-016 5.950e-016 1.894e-015 1.783e-015 1.733e-015 7.188e-016 4.982e-015 8.067e-016 1.106e-015 1.243e-015 2.289e-015 4.892e-015 6.258e-016 1.239e-015 7.317e-016 1.855e-015 1.110e-015 1.941e-015 1.096e-014 6.305e-016 3.401e-016 9.517e-016 5.481e-016 5.799e-016 1.765e-015 1.346e-015 1.709e-015 6.979e-016 4.228e-016 2.211e-015 5.700e-016 3.711e-015 1.604e-015 3.254e-015 6.073e-015 6.028e-015 4.356e-016 9.809e-016
25 1.423e-015 5.103e-016 6.542e-016 9.293e-016 1.804e-015 5.247e-016 1.438e-015 8.235e-016 5.980e-016 5.759e-016 1.496e-015 8.612e-016 4.477e-016 5.047e-016 5.784e-016 5.436e-016 5.773e-015 1.299e-015 4.797e-016 1.248e-015 5.608e-016 9.500e-016 2.828e-015 1.372e-015 1.250e-015 3.112e-015 8.918e-016 5.871e-016 6.123e-015 2.533e-015 2.734e-015 6.428e-016 1.788e-015 3.827e-016 8.195e-016 1.508e-015 6.635e-016 4.116e-015 9.220e-016 2.971e-015 9.207e-016 2.528e-015 9.378e-016 1.646e-015 1.820e-015 2.405e-015 3.980e-016 9.704e-016 5.481e-016 9.534e-016 1.367e-015 8.055e-016 4.848e-016 7.355e-016 5.671e-016 9.409e-016 4.945e-016 5.586e-016 4.939e-016 1.773e-015 8.954e-016 5.937e-016 6.584e-016 5.494e-016 1.762e-015 1.755e-015 1.874e-015 6.680e-016 6.115e-015 6.776e-016 9.894e-016 1.221e-015 1.941e-015 4.306e-015 8.125e-016 1.110e-015 6.372e-016 1.761e-015 1.322e-015 1.796e-015 1.190e-014 8.238e-016 2.658e-016 1.291e-015 5.086e-016 6.112e-016 1.499e-015 2.309e-015 1.939e-015 5.982e-016 4.903e-016 2.197e-015 5.828e-016 5.276e-015 1.021e-015 3.716e-015 4.688e-015 5.933e-015 4.402e-016 1.054e-015
26 1.211e-015 4.503e-016 5.852e-016 6.954e-016 1.708e-015 7.049e-016 1.575e-015 1.283e-015 5.257e-016 5.317e-016 1.318e-015 7.070e-016 3.717e-016 5.738e-016 5.397e-016 6.224e-016 3.797e-015 1.626e-015 5.112e-016 1.114e-015 5.656e-016 7.997e-016 4.215e-015 1.416e-015 1.081e-015 2.905e-015 5.735e-016 5.965e-016 4.181e-015 2.552e-015 2.709e-015 7.315e-016 2.522e-015 4.084e-016 1.402e-015 1.555e-015 6.910e-016 7.549e-015 7.616e-016 2.847e-015 9.553e-016 2.514e-015 1.125e-015 1.518e-015 1.823e-015 2.530e-015 4.601e-016 7.223e-016 9.445e-016 8.040e-016 1.406e-015 6.171e-016 4.634e-016 6.071e-016 7.235e-016 7.299e-016 4.724e-016 6.629e-016 5.984e-016 2.808e-015 2.739e-015 5.605e-016 4.804e-016 4.266e-016 2.018e-015 1.840e-015 1.836e-015 4.403e-016 4.651e-015 7.820e-016 1.001e-015 1.191e-015 2.071e-015 4.941e-015 7.090e-016 1.011e-015 7.622e-016 1.609e-015 9.570e-016 2.217e-015 1.620e-014 6.319e-016 2.923e-016 1.237e-015 4.861e-016 6.163e-016 1.254e-015 2.668e-015 1.563e-015 6.933e-016 4.586e-016 2.398e-015 5.962e-016 1.765e-015 1.419e-015 3.456e-015 4.275e-015 5.052e-015 5.277e-016 1.083e-015
27 1.081e-015 4.403e-016 4.201e-016 6.298e-016 1.826e-015 3.554e-016 1.562e-015 8.987e-016 4.586e-016 1.312e-015 1.409e-015 6.705e-016 4.049e-016 6.508e-016 6.462e-016 5.570e-016 5.393e-015 1.279e-015 4.935e-016 1.048e-015 5.992e-016 7.066e-016 2.937e-015 1.740e-015 1.127e-015 3.723e-015 5.930e-016 6.405e-016 8.542e-015 2.307e-015 2.909e-015 8.885e-016 1.811e-015 3.767e-016 7.831e-016 1.474e-015 7.072e-016 7.656e-015 8.887e-016 3.493e-015 9.788e-016 2.046e-015 1.105e-015 1.355e-015 1.835e-015 2.394e-015 4.557e-016 9.646e-016 4.497e-016 8.758e-016 1.376e-015 5.636e-016 4.369e-016 5.966e-016 5.837e-016 8.092e-016 4.850e-016 5.177e-016 5.667e-016 3.544e-015 1.035e-015 5.651e-016 6.913e-016 5.213e-016 1.640e-015 1.837e-015 2.127e-015 7.339e-016 6.210e-015 1.129e-015 1.152e-015 1.272e-015 2.487e-015 3.922e-015 6.277e-016 1.035e-015 6.057e-016 2.190e-015 1.021e-015 1.660e-015 1.197e-014 7.362e-016 3.152e-016 8.945e-016 5.103e-016 9.315e-016 1.553e-015 1.918e-015 1.735e-015 5.748e-016 5.074e-016 2.394e-015 6.260e-016 3.912e-015 1.429e-015 4.128e-015 4.552e-015 5.418e-015 4.450e-016 1.194e-015
28 1.312e-015 5.138e-016 5.330e-016 8.969e-016 1.859e-015 4.928e-016 1.433e-015 1.109e-015 7.078e-016 5.581e-016 1.325e-015 8.284e-016 4.661e-016 5.963e-016 5.754e-016 4.843e-016 3.339e-015 1.195e-015 4.505e-016 1.076e-015 6.232e-016 8.206e-016 2.904e-015 1.485e-015 1.088e-015 2.948e-015 6.758e-016 6.197e-016 8.759e-015 2.196e-015 3.018e-015 6.409e-016 1.511e-015 3.238e-016 9.718e-016 1.795e-015 6.527e-016 4.315e-015 8.830e-016 2.645e-015 9.369e-016 4.574e-015 1.091e-015 1.571e-015 1.840e-015 2.486e-015 4.233e-016 9.086e-016 7.221e-016 8.386e-016 1.044e-015 1.150e-015 4.292e-016 6.232e-016 6.024e-016 8.771e-016 5.472e-016 5.366e-016 4.817e-016 1.843e-015 1.270e-015 6.254e-016 7.068e-016 5.920e-016 1.839e-015 1.470e-015 1.738e-015 5.898e-016 7.425e-015 8.140e-016 9.980e-016 1.060e-015 1.727e-015 4.459e-015 6.927e-016 1.006e-015 6.592e-016 2.099e-015 1.128e-015 1.978e-015 1.051e-014 6.284e-016 3.739e-016 1.243e-015 4.966e-016 5.295e-016 1.446e-015 1.828e-015 1.320e-015 6.346e-016 6.719e-016 3.174e-015 5.643e-016 2.280e-015 1.688e-015 3.976e-015 6.848e-015 6.491e-015 4.648e-016 1.102e-015
29 1.117e-015 4.702e-016 6.849e-016 5.115e-016 1.577e-015 5.075e-016 1.351e-015 1.039e-015 6.334e-016 5.420e-016 1.130e-015 6.378e-016 4.468e-016 5.209e-016 7.269e-016 5.437e-016 4.245e-015 1.546e-015 5.020e-016 1.122e-015 7.786e-016 7.251e-016 2.803e-015 1.462e-015 1.151e-015 3.179e-015 8.002e-016 7.001e-016 1.086e-014 2.463e-015 3.373e-015 5.562e-016 1.876e-015 3.574e-016 1.086e-015 1.501e-015 6.614e-016 5.953e-015 1.031e-015 2.518e-015 1.076e-015 3.032e-015 7.983e-016 1.560e-015 1.901e-015 2.735e-015 3.737e-016 9.079e-016 5.515e-016 9.074e-016 1.420e-015 6.125e-016 4.689e-016 5.654e-016 5.903e-016 9.040e-016 4.682e-016 5.824e-016 6.591e-016 1.746e-015 1.736e-015 5.730e-016 6.057e-016 4.967e-016 1.566e-015 1.567e-015 2.283e-015 6.375e-016 3.618e-015 8.693e-016 1.138e-015 1.376e-015 2.422e-015 5.962e-015 6.483e-016 8.312e-016 6.954e-016 2.196e-015 9.354e-016 1.804e-015 1.213e-014 6.386e-016 3.435e-016 8.539e-016 4.343e-016 5.690e-016 1.724e-015 1.203e-015 1.284e-015 7.019e-016 4.605e-016 2.637e-015 5.522e-016 3.326e-015 1.369e-015 3.810e-015 4.502e-015 6.514e-015 4.651e-016 1.140e-015
30 1.176e-015 4.388e-016 5.363e-016 5.935e-016 1.758e-015 4.421e-016 1.526e-015 9.135e-016 5.458e-016 7.884e-016 1.371e-015 6.563e-016 4.803e-016 5.579e-016 6.049e-016 6.002e-016 6.323e-015 1.615e-015 5.011e-016 9.961e-016 5.883e-016 8.118e-016 3.434e-015 1.534e-015 1.137e-015 3.204e-015 9.011e-016 9.901e-016 7.444e-015 2.584e-015 2.560e-015 6.458e-016 1.808e-015 3.722e-016 1.456e-015 1.582e-015 6.253e-016 8.914e-015 9.812e-016 2.917e-015 1.000e-015 2.856e-015 1.073e-015 1.733e-015 1.846e-015 3.779e-015 3.748e-016 9.153e-016 6.694e-016 8.123e-016 1.403e-015 8.358e-016 4.591e-016 5.012e-016 6.967e-016 1.051e-015 4.655e-016 4.879e-016 5.918e-016 1.499e-015 1.946e-015 6.489e-016 6.217e-016 6.093e-016 1.831e-015 1.701e-015 1.859e-015 6.297e-016 4.239e-015 8.866e-016 9.724e-016 1.248e-015 2.214e-015 7.539e-015 6.709e-016 1.067e-015 7.264e-016 1.671e-015 1.230e-015 1.654e-015 9.778e-015 5.826e-016 3.997e-016 1.112e-015 4.532e-016 7.448e-016 1.203e-015 1.717e-015 1.754e-015 7.391e-016 4.847e-016 3.006e-015 6.344e-016 3.919e-015 1.243e-015 4.139e-015 4.196e-015 6.884e-015 4.981e-016 8.930e-016

